A distance of 13 Mpc resolves the claimed anomalies of the galaxy lacking dark matter

The claimed detection of a diffuse galaxy lacking dark matter represents a possible challenge to our understanding of the properties of these galaxies and galaxy formation in general. The galaxy, already identified in photographic plates taken in the summer of 1976 at the UK 48-in Schmidt telescope, presents normal distance-independent properties (e.g. colour, velocity dispersion of its globular clusters). However, distance-dependent quantities are at odds with those of other similar galaxies, namely the luminosity function and sizes of its globular clusters, mass-to-light ratio and dark matter content. Here we carry out a careful analysis of all extant data and show that they consistently indicate a much shorter distance (13 Mpc) than previously indicated (20 Mpc). With this revised distance, the galaxy appears to be a rather ordinary low surface brightness galaxy (R_e=1.4+-0.1 kpc; M*=6.0+-3.6x10^7 Msun) with plenty of room for dark matter (the fraction of dark matter inside the half mass radius is >75% and M_halo/M*>20) corresponding to a minimum halo mass >10^9 Msun. At 13 Mpc, the luminosity and structural properties of the globular clusters around the object are the same as those found in other galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
